User-Centred Security Education: A Game Design to Thwart Phishing Attacks

Phishing is an online identity theft that aims to steal sensitive information such as username, password and online banking details from its victims. Phishing education needs to be considered as a means to combat this threat. This paper reports on a design and development of a mobile game prototype as an educational tool helping computer users to protect themselves against phishing attacks. The elements of a game design framework for avoiding phishing attacks were used to address the game design issues. Game design principles served as guidelines for structuring and presenting information. Our mobile game design aimed to enhance the users' avoidance behaviour through motivation to protect themselves against phishing threats. A think-aloud study was conducted, along with a pre- and post-test, to assess the game design framework though the developed mobile game prototype. The study results showed a significant improvement of participants' phishing avoidance behaviour in their post-test assessment. Furthermore, the study findings suggest that participants' threat perception, safeguard effectiveness, self-efficacy, perceived severity and perceived susceptibility elements positively impact threat avoidance behaviour, whereas safeguard cost had a negative impact on it.

==> README.txt <==
This zip file contains all of the necessary templates to create a
SOUPS 2014 conference paper in either LaTeX or Microsoft Word Format.

The SOUPS 2014 conference format is the ACM SIG Proceedings Template
Option 2 (Tighter Alternate style). You can download the original
templates from the ACM website, at:
http://www.acm.org/sigs/publications/proceedings-templates

The templates in this directory have been modified to include the SOUPS
2014 conference information.


***************************
*** Note to LaTeX Users ***
***************************

If you use LaTeX to create your paper, SOUPS 2014 recommends that you
use pdflatex directly. 

SOUPS 2014 specifically recommends against using latex to create a DVI
file and then convert this file to a PS and then convert the PS to a
PDF. The problem with this process is that the process sometimes
includes the TeX bitmap fonts rather than the PDF fonts, resulting in
a PDF file that can be printed but which is very difficult to read on
a screen.

Using pdflatex instead of latex should not present a problem for SOUPS
2014 papers. There are just two significant areas where pdflatex is
not compatible with LaTeX:

    1. pdflatex cannot import PostScript (.ps) or Encapsulated
    PostScript (.eps) illustrations. They must be converted to PDF
    illustrations first. You can do this with the "eps2pdf" and
    "ps2pdf" commands.  


    2. You cannot use the "pstricks" LaTeX package, which means that
    you can't create TeX illustrations such as text that follows a
    spiral path. (This shouldn't be a problem for most SOUPS papers
    either.)


